A Discrete-to-Continuum Model of Weakly Interacting Incommensurate Two-Dimensional Lattices: The hexagonal case

In this paper, we extend the discrete-to-continuum procedure we developed in our previous work to derive a continuum variational model for a hexagonal twisted bilayer material in which one layer is fixed. We use a discrete energy containing elastic terms and a weak interaction term that could utilize either a Lennard-Jones potential or a Kolmogorov-Crespi potential. To validate our modeling, we perform numerical simulations to compare the predictions of the original discrete model and the proposed continuum model, which also show an agreement with experimental findings for, e.g., twisted bilayer graphene.

==> Figures-results/KC-3D-results/Parameters.csv <==
This file is copied from

Dropbox/Nanotubes/2D-hexagonal-lattice-paper/Code/LAMMPS_2021/Dmitry-LAMMPS-COMSOL-KC-Mar08/LAMMPSKCZ/3D/COMSOL

bl,1.42,
A,10.238/1000,
L,120,
k,2,
z0,3.34,
kd,3E0*4,
kt,5.E-1*3/2,
gs,6*sqrt(3)*ks/om/d2^2,
gt,64*sqrt(3)*kt/om/d2^2,
ks,8.E-1*2*bl^2,
om,A,
e,sig/L,
Th,-sqrt(3)/2*k*d2,
d2,sqrt(3)*bl/z0,
gd,sqrt(3)*kd/4/om,
theta,Th*e*180/pi,
sig,z0,


==> Figures-results/KC-3D-results/aa-read-me-these-files.txt <==
These files are from

Nanotubes/2D-hexagonal-lattice-paper/Code/LAMMPS_2021/Dmitry-LAMMPS-COMSOL-KC-Mar08/LAMMPSKCZ/3D/RESULTS

except the files

xi2_LAMMPS_half.pdf
xi1_LAMMPS_half.pdf
eta_LAMMPS_half.pdf

are from .../RESULTS/Shifted-Lammps-data-from-Pat


==> Figures-results/KCZ-vs-KCF-results/Parameters.csv <==
This file is copied from

/home/pwilber/Dropbox/Nanotubes/2D-hexagonal-lattice-paper/Code/LAMMPS_2021/Dmitry-LAMMPS-COMSOL-KC-Mar08/LAMMPS_COMPARE_KCF_KCZ/3D/COMSOL

bl,1.42,
ks,1.E-1*2*bl^2,
kt,1.E-2*3/2,
A,10.238/1000,
L,120,
k,2,
z0,3.34,
kd,3E-1*4,
gs,6*sqrt(3)*ks/om/d2^2,
gt,64*sqrt(3)*kt/om/d2^2,
om,A,
e,sig/L,
Th,-sqrt(3)/2*k*d2,
d2,sqrt(3)*bl/z0,
gd,sqrt(3)*kd/4/om,
theta,Th*e*180/pi,
sig,z0,


==> Figures-results/KCZ-vs-KCF-results/aa-read-me-these-files.txt <==
These files are from

Nanotubes/2D-hexagonal-lattice-paper/Code/LAMMPS_2021/Dmitry-LAMMPS-COMSOL-KC-Mar08/LAMMPS_COMPARE_KCF_KCZ/3D/RESULTS





==> Figures-results/LJ-results/Parameters-LJ.csv <==
This file is copied from

Dropbox/Nanotubes/2D-hexagonal-lattice-paper/Code/LAMMPS_2021/Dmitry-LAMMPS-COMSOL-LJ-Jan22/COMSOL

om,0.5,
kt,1.5375,
sig,2^(1/6),
bl,2^(1/6),
ks,20*bl^2, = 20*2^(1/3) = 25.1984
L,280,
Th,-3*k/2,
k,4,
kd,4.1,
gs,6*sqrt(3)*ks/om/d2^2,
gt,64*sqrt(3)*kt/om/d2^2,
e,sig/L,
d2,sqrt(3),
gd,sqrt(3)*kd/4/om,


==> Figures-results/LJ-results/aa-read-me-these-files.txt <==
These files are from

Nanotubes/2D-hexagonal-lattice-paper/Code/LAMMPS_2021/Dmitry-LAMMPS-COMSOL-LJ-Jan22/RESULTS

